State estimation with the Interacting Multiple Model (IMM) method

For model-based estimation methods, the modeling that is as close to reality as possible makes a vital estimation result. In simple applications, it is sufficient to model a system with a single state space model. However, there are applications in which a system changes its behavior deterministically or stochastically. A previously defined model then describes the behavior of the system only inaccurately or is even no longer valid. The state of the art is to use more than one system models in parallel and to derive a suitable system estimate from them. In the literature, this is generally referred to as the Multiple Model (MM) method. Depending on the application and requirements, different methods exist for this purpose, which determine a single state estimate from a set of models. A frequently used representative of these methods is the Interacting Multiple Model (IMM) method which will be presented in this paper.

==> NEESFilter1.csv <==
1,0.6756
2,1.7099
3,1.9809
4,2.039
5,1.9643
6,1.9215
7,1.9138
8,2.02
9,2.0776
10,1.9914
11,1.9873
12,2.0206
13,1.9563
14,1.9818
15,2.0356
16,2.0189
17,2.031
18,1.921
19,2.0038
20,1.9428
21,1.9506
22,1.9828
23,2.0621
24,2.0151
25,1.9517
26,2.0424
27,1.9549
28,1.8916
29,1.8836
30,1.9462
31,2.0716
32,2.0007
33,2.0233
34,2.0527
35,2.0805
36,2.0313
37,1.9922
38,1.9534
39,1.9662
40,1.9964
41,2.0283
42,1.9847
43,2.0806
44,2.0347
45,1.9265
46,1.8949
47,1.9403
48,1.8126
49,1.8665
50,1.9795
51,1.9272
52,2.9322
53,4.3183
54,4.7695
55,5.0687
56,5.2998
57,5.6243
58,6.3184
59,6.6157
60,6.7907
61,7.182
62,7.7205
63,7.9894
64,8.2512
65,8.3938
66,8.3689
67,8.754
68,9.2058
69,9.5273
70,10.136
71,1.9815
72,2.0383
73,2.0045
74,2.0726
75,2.0605
76,2.0789
77,1.9401
78,1.9775
79,1.945
80,1.9596
81,2.0152
82,1.9435
83,1.9276
84,1.9247
85,1.9427
86,1.904
87,2.0317
88,2.0117
89,2.0249
90,1.9989
91,1.8726
92,1.9179
93,1.8993
94,1.9727
95,1.9924
96,2.0123
97,2.0141
98,2.0238
99,1.9807
100,2.0036
101,2.0585
102,2.0059
103,2.0058
104,1.9493
105,1.9197
106,2.0313
107,2.0598
108,2.026
109,1.9659
110,1.8981
111,1.8906
112,2.0067
113,2.1776
114,1.9901
115,2.0654
116,1.9383
117,2.0468
118,2.0674
119,2.0443
120,2.0076
121,2.0571
122,3.2366
123,4.1867
124,4.8634
125,5.0104
126,5.5444
127,6.2124
128,6.4668
129,6.8042
130,6.7881
131,7.253
132,7.5723
133,8.0222
134,8.4726
135,8.4726
136,8.6413
137,8.8622
138,9.3284
139,9.394
140,9.6263
141,10.195
142,10.929
143,11.11
144,11.301
145,11.333
146,11.826
147,11.877
148,12
149,12.671
150,12.45
151,1.9466
152,1.8722
153,2.044
154,2.0373
155,1.99
156,1.8904
157,1.922
158,1.9626
159,2.0059
160,2.0036
161,2.0452
162,1.9448
163,2.003
164,2.0463
165,1.9047
166,1.9338
167,1.9682
168,1.8582
169,1.9639
170,1.9857
171,2.0292
172,2.0405
173,2.0153
174,1.9475
175,1.9074
176,1.9212
177,1.9559
178,1.996
179,2.1825
180,2.0248
181,1.9458
182,1.9427
183,1.9632
184,2.0112
185,1.9154
186,1.9195
187,1.9964
188,1.9615
189,2.0077
190,1.8818
191,1.9233
192,1.948
193,1.8735
194,2.0926
195,2.0581
196,2.0723
197,1.9911
198,1.9901
199,1.9292
200,2.0637


==> NEESFilter2.csv <==
1,0.68672
2,3.4053
3,5.268
4,5.889
5,5.673
6,5.4213
7,5.4628
8,5.8143
9,6.1613
10,5.8309
11,5.8579
12,5.852
13,5.445
14,5.5885
15,5.8391
16,5.7766
17,5.8487
18,5.5875
19,6.1082
20,5.6721
21,5.5926
22,5.6397
23,6.0158
24,5.7801
25,5.8641
26,5.9434
27,5.6916
28,5.739
29,5.7039
30,5.4476
31,6.0475
32,5.8512
33,5.8503
34,5.7866
35,6.2773
36,5.8518
37,5.8184
38,5.8529
39,5.6057
40,5.6802
41,5.8704
42,5.8615
43,5.9247
44,5.9059
45,5.6401
46,5.564
47,5.6283
48,5.4488
49,5.502
50,5.7336
51,3.2541
52,2.9279
53,3.0476
54,2.9174
55,2.9757
56,2.894
57,2.9698
58,2.9582
59,2.9307
60,2.9633
61,2.9723
62,2.9742
63,3.0243
64,2.9661
65,2.9917
66,2.8646
67,2.9161
68,3.0103
69,2.8653
70,2.9241
71,21.298
72,8.7371
73,5.8651
74,5.8603
75,6.1257
76,6.1286
77,5.7302
78,5.828
79,5.4391
80,5.5791
81,5.9815
82,5.6211
83,5.5153
84,5.5018
85,5.6976
86,5.7603
87,5.8242
88,5.6293
89,5.7369
90,5.6917
91,5.3696
92,5.6848
93,5.4249
94,5.5365
95,5.6739
96,5.8324
97,5.8436
98,5.8666
99,5.7047
100,5.8736
101,5.8635
102,5.804
103,6.0152
104,5.6079
105,5.3552
106,5.9152
107,6.1206
108,5.9016
109,5.7906
110,5.5431
111,5.505
112,5.6467
113,6.2189
114,5.634
115,6.1204
116,5.7507
117,6.1295
118,5.9587
119,6.0517
120,5.9007
121,3.3603
122,3.0357
123,2.9876
124,2.9809
125,2.814
126,2.8946
127,3.0391
128,3.0905
129,3.054
130,2.9133
131,2.911
132,2.8178
133,2.9371
134,2.9485
135,2.9649
136,3.0022
137,2.9087
138,2.8614
139,2.947
140,2.9245
141,3.0671
142,3.032
143,3.0302
144,2.9002
145,2.9899
146,2.9797
147,2.8229
148,2.73
149,2.9382
150,3.0076
151,29.511
152,9.232
153,5.8743
154,5.4341
155,5.5837
156,5.4402
157,5.5929
158,5.7579
159,5.8564
160,5.8126
161,5.9944
162,5.7741
163,6.0431
164,5.8027
165,5.3127
166,5.4412
167,5.8294
168,5.5673
169,5.8537
170,5.9405
171,6.0121
172,6.0087
173,5.9013
174,5.812
175,5.7019
176,5.6307
177,5.5785
178,5.6806
179,6.3733
180,5.9358
181,5.7907
182,5.6728
183,5.7261
184,6.1326
185,5.6782
186,5.5027
187,5.8133
188,5.7808
189,6.0586
190,5.8308
191,5.5423
192,5.5195
193,5.3229
194,5.9304
195,5.7565
196,5.8683
197,5.736
198,5.8184
199,5.7075
200,5.8606


==> NEESIMM.csv <==
1,0.62732
2,1.7839
3,2.1554
4,2.2767
5,2.3612
6,2.3337
7,2.5895
8,2.5297
9,2.4455
10,2.4653
11,2.4706
12,2.4202
13,2.2914
14,2.4157
15,2.402
16,2.5073
17,2.3852
18,2.42
19,2.4193
20,2.4609
21,2.3921
22,2.453
23,2.5123
24,2.3373
25,2.3601
26,2.4836
27,2.4638
28,2.386
29,2.4377
30,2.3538
31,2.5248
32,2.4376
33,2.4002
34,2.4917
35,2.3992
36,2.5397
37,2.4896
38,2.3314
39,2.455
40,2.4671
41,2.4163
42,2.4007
43,2.4497
44,2.4827
45,2.5319
46,2.566
47,2.3814
48,2.5397
49,2.518
50,2.4803
51,3.4729
52,4.3888
53,4.2112
54,3.6592
55,3.3823
56,3.0825
57,2.9247
58,2.9343
59,2.9982
60,2.9408
61,3.0087
62,2.7648
63,2.8863
64,2.7105
65,2.7507
66,2.6756
67,2.5599
68,2.5777
69,2.4314
70,2.671
71,6.2554
72,3.074
73,2.6004
74,2.4723
75,2.5602
76,2.3953
77,2.5899
78,2.5124
79,2.522
80,2.5022
81,2.4133
82,2.3057
83,2.4691
84,2.5621
85,2.431
86,2.3511
87,2.3816
88,2.3911
89,2.4569
90,2.3385
91,2.475
92,2.5172
93,2.5772
94,2.4375
95,2.5498
96,2.4318
97,2.4257
98,2.5742
99,2.5266
100,2.3402
101,2.537
102,2.4741
103,2.3933
104,2.4077
105,2.4681
106,2.4627
107,2.4317
108,2.4307
109,2.47
110,2.5726
111,2.5396
112,2.4232
113,2.3851
114,2.2678
115,2.5046
116,2.5746
117,2.5546
118,2.4604
119,2.4784
120,2.4326
121,3.3209
122,4.4027
123,4.0731
124,3.4781
125,3.2289
126,2.9809
127,2.9745
128,2.9111
129,2.8912
130,2.8422
131,2.7555
132,2.7832
133,2.6086
134,2.7023
135,2.4214
136,2.5931
137,2.786
138,2.7344
139,2.7
140,2.6893
141,2.515
142,2.6553
143,2.6039
144,2.5731
145,2.5513
146,2.3087
147,2.5172
148,2.5831
149,2.4469
150,2.5017
151,6.4623
152,3.2439
153,2.7685
154,2.4885
155,2.5495
156,2.3586
157,2.4767
158,2.6074
159,2.5336
160,2.4546
161,2.4481
162,2.5028
163,2.3318
164,2.4102
165,2.5866
166,2.5691
167,2.4709
168,2.386
169,2.5506
170,2.5709
171,2.561
172,2.5616
173,2.526
174,2.4672
175,2.3756
176,2.4188
177,2.3956
178,2.5273
179,2.5219
180,2.4804
181,2.4716
182,2.5944
183,2.5354
184,2.5616
185,2.446
186,2.4177
187,2.4585
188,2.5457
189,2.6217
190,2.4481
191,2.4495
192,2.4177
193,2.4187
194,2.4741
195,2.5907
196,2.5247
197,2.4433
198,2.5104
199,2.328
200,2.4622


==> RMSEFilter1.csv <==
1,0.46654
2,0.65307
3,1.1245
4,0.2673
5,0.50294
6,0.29691
7,0.7173
8,0.32543
9,0.26667
10,0.8758
11,1.044
12,0.34372
13,0.74014
14,0.61087
15,1.2754
16,0.87648
17,2.7709
18,0.035222
19,0.33816
20,1.2732
21,0.44706
22,1.2427
23,1.7982
24,0.56799
25,0.82188
26,0.57595
27,1.3154
28,0.30948
29,1.4577
30,1.364
31,0.87596
32,0.20828
33,0.77091
34,0.13656
35,0.75544
36,1.6424
37,1.1462
38,0.46178
39,0.27465
40,0.5924
41,0.047
42,0.20328
43,1.3359
44,0.32144
45,0.55538
46,2.2379
47,2.1366
48,0.47286
49,0.49113
50,0.68594
51,1.4245
52,0.57336
53,1.5917
54,0.43409
55,0.42448
56,0.30119
57,1.3528
58,0.68661
59,0.18455
60,0.62465
61,0.72139
62,1.8969
63,0.79722
64,0.44176
65,1.0186
66,0.28389
67,0.80969
68,1.8853
69,2.0895
70,0.13653
71,2.1358
72,3.0577
73,1.8465
74,0.94389
75,0.2242
76,0.47874
77,0.86933
78,0.23957
79,1.1371
80,0.42442
81,1.1023
82,0.5413
83,1.0244
84,2.6072
85,0.38205
86,0.58562
87,0.37659
88,1.2096
89,0.46778
90,1.7238
91,0.3123
92,1.3847
93,0.75172
94,0.21362
95,0.044517
96,0.56276
97,0.22071
98,1.0763
99,0.75368
100,0.30616
101,0.87465
102,0.55686
103,1.6965
104,0.03379
105,0.65515
106,0.67694
107,0.60989
108,0.63876
109,0.10634
110,0.58324
111,0.91493
112,0.37597
113,2.8904
114,0.057745
115,0.13778
116,1.2241
117,0.6407
118,0.54601
119,0.37248
120,0.85789
121,0.13089
122,1.0552
123,0.99239
124,0.2886
125,1.0449
126,0.788
127,0.76526
128,1.9207
129,0.38837
130,0.52286
131,1.2348
132,0.58066
133,0.20442
134,0.26736
135,0.80333
136,0.41608
137,0.0016997
138,0.15705
139,0.51342
140,2.1843
141,0.88561
142,0.78034
143,0.20327
144,1.0102
145,0.76178
146,0.13077
147,0.63998
148,1.574
149,1.8417
150,2.9001
151,2.4067
152,0.94838
153,0.78021
154,2.9451
155,0.3243
156,0.37234
157,0.69133
158,0.31031
159,1.629
160,0.80574
161,0.63168
162,0.54533
163,0.82984
164,0.17261
165,0.17416
166,0.090169
167,0.65842
168,1.5677
169,0.5053
170,0.7125
171,0.36127
172,0.98994
173,0.91597
174,0.91822
175,1.1493
176,0.8234
177,0.072961
178,0.67034
179,0.054047
180,0.63889
181,0.38493
182,0.12771
183,0.17509
184,0.28214
185,1.7569
186,0.42887
187,1.2778
188,2.0776
189,0.39416
190,0.16624
191,0.62493
192,1.3937
193,0.62121
194,0.80271
195,0.86785
196,0.21051
197,0.64323
198,0.92621
199,0.64093
200,0.8049


==> RMSEFilter2.csv <==
1,0.96389
2,0.97772
3,0.96755
4,0.99361
5,1.0059
6,1.024
7,0.96011
8,0.98234
9,0.98078
10,0.98202
11,0.99973
12,0.97311
13,0.9983
14,0.98729
15,1.0055
16,0.99892
17,1.0017
18,0.99664
19,0.97069
20,0.97823
21,0.99386
22,0.98146
23,0.99826
24,0.9976
25,0.98442
26,1.0152
27,0.99758
28,1.0181
29,1.0312
30,0.95741
31,0.99016
32,1.0154
33,0.9731
34,0.98234
35,0.99635
36,1.0083
37,0.97961
38,1.0058
39,0.97066
40,1.0073
41,0.99651
42,0.95228
43,0.97016
44,0.98152
45,0.9857
46,1.0021
47,1.0099
48,0.96412
49,1.0134
50,0.98817
51,0.96499
52,1.0145
53,0.96989
54,1.0309
55,1.0286
56,0.979
57,1.0117
58,0.99623
59,0.96618
60,1.0604
61,1.0005
62,0.96508
63,0.99648
64,0.97141
65,1.0337
66,1.0325
67,0.97927
68,1.0259
69,0.98245
70,0.98876
71,1.0149
72,1.0256
73,1.0382
74,0.99581
75,0.99211
76,1.0585
77,1.0039
78,1.0301
79,0.96596
80,0.96933
81,0.99675
82,0.97816
83,1.0302
84,1.0051
85,0.98462
86,1.0177
87,1.022
88,0.99798
89,0.95596
90,0.9789
91,1.0495
92,1.0054
93,0.94834
94,0.96891
95,0.99718
96,0.99541
97,0.99881
98,1.0175
99,1.0208
100,1.0193
101,1.0306
102,0.9988
103,1.0006
104,0.976
105,1.0197
106,1.0049
107,1.0193
108,1.0244
109,0.99052
110,1.0273
111,1.0125
112,1.0161
113,1.0082
114,0.99624
115,1.0227
116,1.0211
117,1.0104
118,0.97809
119,0.99784
120,0.9809
121,0.95979
122,0.98011
123,1.0305
124,0.97714
125,0.9911
126,1.0076
127,0.97662
128,0.9995
129,1.0045
130,0.97941
131,0.97751
132,0.99449
133,1.0232
134,1.0229
135,1.0096
136,1.0088
137,0.96382
138,1.0167
139,1.0132
140,0.99418
141,0.97881
142,0.97083
143,0.96776
144,0.96154
145,1.0137
146,0.99856
147,1.0091
148,1.0244
149,0.99089
150,1.0326
151,1.0728
152,1.0178
153,0.95961
154,0.98879
155,0.98909
156,1.0128
157,0.9938
158,0.94496
159,0.99887
160,1.0194
161,0.9796
162,1.0048
163,0.97045
164,1.0214
165,1.0114
166,1.0197
167,0.99735
168,1.0387
169,0.98058
170,0.99557
171,0.97982
172,1.0232
173,1.0236
174,0.96852
175,0.9916
176,1.007
177,0.99274
178,0.98164
179,1.0074
180,0.98705
181,0.99882
182,1.0146
183,0.97701
184,0.99172
185,0.94507
186,0.99074
187,1.0166
188,1.0381
189,0.9917
190,0.99169
191,0.99693
192,0.99309
193,1.0011
194,1.0082
195,0.98251
196,0.99749
197,0.96443
198,0.99392
199,0.97108
200,0.988


==> RMSEIMM.csv <==
1,0.96256
2,0.97732
3,0.96584
4,0.9935
5,1.0059
6,1.0241
7,0.9607
8,0.98166
9,0.98079
10,0.98187
11,0.99958
12,0.97167
13,0.99809
14,0.98694
15,1.005
16,0.99899
17,0.99959
18,0.99691
19,0.96957
20,0.97711
21,0.99356
22,0.9812
23,0.99787
24,0.99744
25,0.98381
26,1.0137
27,0.99578
28,1.0164
29,1.0322
30,0.9565
31,0.98813
32,1.0164
33,0.97265
34,0.98204
35,0.99484
36,1.0067
37,0.97923
38,1.0049
39,0.96962
40,1.0056
41,0.99648
42,0.95108
43,0.97078
44,0.98034
45,0.98451
46,1.0014
47,1.0094
48,0.96422
49,1.012
50,0.98791
51,0.9651
52,1.0145
53,0.97099
54,1.0318
55,1.028
56,0.97963
57,1.0126
58,0.99687
59,0.96634
60,1.0607
61,1.0011
62,0.96574
63,0.99557
64,0.9717
65,1.0342
66,1.0328
67,0.9793
68,1.0259
69,0.98228
70,0.98849
71,1.0016
72,1.0234
73,1.0381
74,0.99533
75,0.99253
76,1.0582
77,1.0039
78,1.0286
79,0.96552
80,0.96862
81,0.99651
82,0.97636
83,1.0303
84,1.0051
85,0.98453
86,1.0178
87,1.0215
88,0.99757
89,0.95479
90,0.9777
91,1.0491
92,1.0067
93,0.94629
94,0.96833
95,0.99655
96,0.99626
97,0.99696
98,1.0163
99,1.0213
100,1.0178
101,1.0306
102,0.99847
103,1.0008
104,0.97641
105,1.0197
106,1.0027
107,1.0196
108,1.0238
109,0.99047
110,1.0273
111,1.0114
112,1.0164
113,1.0084
114,0.99616
115,1.0219
116,1.0218
117,1.0093
118,0.97836
119,0.99683
120,0.98076
121,0.95911
122,0.98095
123,1.0306
124,0.97803
125,0.99186
126,1.0079
127,0.9769
128,0.99963
129,1.0055
130,0.97977
131,0.97777
132,0.9945
133,1.0226
134,1.0228
135,1.0091
136,1.0081
137,0.96324
138,1.0164
139,1.0138
140,0.99369
141,0.97896
142,0.97032
143,0.96806
144,0.96185
145,1.0136
146,0.99867
147,1.0087
148,1.0245
149,0.99007
150,1.0324
151,1.0346
152,1.0185
153,0.9587
154,0.9886
155,0.98959
156,1.0117
157,0.99228
158,0.94452
159,0.99913
160,1.0184
161,0.97882
162,1.0047
163,0.97014
164,1.0214
165,1.0117
166,1.0193
167,0.99644
168,1.0391
169,0.97939
170,0.99504
171,0.97892
172,1.0225
173,1.0231
174,0.9678
175,0.99054
176,1.0062
177,0.99291
178,0.98149
179,1.0068
180,0.98617
181,0.9975
182,1.0135
183,0.97551
184,0.99162
185,0.94532
186,0.98992
187,1.0158
188,1.0391
189,0.99039
190,0.99135
191,0.99552
192,0.99275
193,0.99905
194,1.006
195,0.98233
196,0.99569
197,0.96284
198,0.99304
199,0.96963
200,0.98846


==> mode.csv <==
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,1
52,1
53,1
54,1
55,1
56,1
57,1
58,1
59,1
60,1
61,1
62,1
63,1
64,1
65,1
66,1
67,1
68,1
69,1
70,1
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,1
122,1
123,1
124,1
125,1
126,1
127,1
128,1
129,1
130,1
131,1
132,1
133,1
134,1
135,1
136,1
137,1
138,1
139,1
140,1
141,1
142,1
143,1
144,1
145,1
146,1
147,1
148,1
149,1
150,1
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0
172,0
173,0
174,0
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,0
199,0
200,0


==> modeProbability.csv <==
1,0.15536
2,0.21977
3,0.26498
4,0.27487
5,0.29308
6,0.30193
7,0.30486
8,0.30934
9,0.31358
10,0.3136
11,0.31552
12,0.31301
13,0.31741
14,0.32115
15,0.3161
16,0.31323
17,0.30989
18,0.31223
19,0.30896
20,0.30796
21,0.31388
22,0.31818
23,0.31814
24,0.31749
25,0.32281
26,0.32282
27,0.31609
28,0.31913
29,0.3231
30,0.32005
31,0.31784
32,0.31983
33,0.317
34,0.31873
35,0.32031
36,0.31777
37,0.32329
38,0.32054
39,0.32468
40,0.31818
41,0.32318
42,0.32426
43,0.31429
44,0.31224
45,0.31586
46,0.31412
47,0.31721
48,0.31845
49,0.31181
50,0.31454
51,0.31925
52,0.4109
53,0.52676
54,0.61428
55,0.67601
56,0.7055
57,0.73287
58,0.75383
59,0.77059
60,0.78924
61,0.79877
62,0.806
63,0.81625
64,0.82538
65,0.82848
66,0.8318
67,0.83387
68,0.83975
69,0.84249
70,0.84735
71,0.32143
72,0.29131
73,0.30333
74,0.31188
75,0.31371
76,0.3101
77,0.31389
78,0.31143
79,0.31258
80,0.3104
81,0.31554
82,0.31534
83,0.3132
84,0.3207
85,0.3191
86,0.3138
87,0.31459
88,0.31404
89,0.31284
90,0.31489
91,0.31281
92,0.31734
93,0.3218
94,0.31559
95,0.31896
96,0.31936
97,0.32007
98,0.31862
99,0.32403
100,0.31922
101,0.31616
102,0.31755
103,0.31989
104,0.31589
105,0.31489
106,0.31538
107,0.31459
108,0.31867
109,0.31765
110,0.31817
111,0.31274
112,0.32119
113,0.32212
114,0.32259
115,0.32246
116,0.32126
117,0.32231
118,0.32124
119,0.32184
120,0.31824
121,0.32173
122,0.41508
123,0.51944
124,0.61231
125,0.66464
126,0.70284
127,0.7307
128,0.75563
129,0.76661
130,0.79785
131,0.80797
132,0.80807
133,0.81295
134,0.82357
135,0.82642
136,0.84009
137,0.84301
138,0.84757
139,0.84718
140,0.8467
141,0.85083
142,0.85485
143,0.85918
144,0.86615
145,0.86511
146,0.86785
147,0.87252
148,0.87492
149,0.87797
150,0.87988
151,0.30009
152,0.27046
153,0.29032
154,0.30127
155,0.30281
156,0.30651
157,0.31421
158,0.31361
159,0.31423
160,0.31685
161,0.32109
162,0.31861
163,0.3183
164,0.31919
165,0.3229
166,0.31949
167,0.31908
168,0.31819
169,0.31074
170,0.30914
171,0.31423
172,0.31494
173,0.31196
174,0.31229
175,0.30564
176,0.31095
177,0.31452
178,0.3233
179,0.31996
180,0.3163
181,0.31239
182,0.30875
183,0.31397
184,0.31705
185,0.31134
186,0.31334
187,0.31039
188,0.31889
189,0.32415
190,0.32091
191,0.31837
192,0.31806
193,0.31258
194,0.31387
195,0.31748
196,0.31108
197,0.31542
198,0.32059
199,0.31831
200,0.32255


==> stopandgo.csv <==
0,0
1,0.33333
2,0.66667
3,1
4,1.3333
5,1.6667
6,2
7,2.3333
8,2.6667
9,3
10,3
11,3
12,3
13,3
14,3
15,3
16,3
17,3
18,3
19,3
20,3
21,3
22,3
23,3
24,3
25,3
26,3
27,3
28,3
29,3
30,3
31,3
32,3
33,3
34,3
35,3
36,3
37,3
38,3
39,3
40,3
41,2.9286
42,2.8571
43,2.7857
44,2.7143
45,2.6429
46,2.5714
47,2.5
48,2.4286
49,2.3571
50,2.2857
51,2.2143
52,2.1429
53,2.0714
54,2
55,2
56,2
57,2
58,2
59,2
60,2
61,2
62,2
63,2
64,2
65,2
66,2
67,2
68,2
69,2
70,1.8571
71,1.7143
72,1.5714
73,1.4286
74,1.2857
75,1.1429
76,1
77,0.85714
78,0.71429
79,0.57143
80,0.42857
81,0.28571
82,0.14286
83,0

